Efficient Extrinsic Self-Calibration of Multiple IMUs using Measurement Subset Selection

This paper addresses the problem of choosing a sparse subset of measurements for quick calibration parameter estimation. A standard solution to this is selecting a measurement only if its utility -- the difference between posterior (with the measurement) and prior information (without the measurement) -- exceeds some threshold. Theoretically, utility, a function of the parameter estimate, should be evaluated at the estimate obtained with all measurements selected so far, hence necessitating a recalibration with each new measurement. However, we hypothesize that utility is insensitive to changes in the parameter estimate for many systems of interest, suggesting that evaluating utility at some initial parameter guess would yield equivalent results in practice. We provide evidence supporting this hypothesis for extrinsic calibration of multiple inertial measurement units (IMUs), showing the reduction in calibration time by two orders of magnitude by forgoing recalibration for each measurement.

==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The study proposes an approach for multi-IMU extrinsic
calibration by selecting informative measurement subsets
with high utility. The key idea is that utility is
insensitive to changes in parameter estimates for many
systems of interest, suggesting that evaluating utility at
an initial parameter guess would yield equivalent results
in practice. The algorithm reduced measurement reprojection
errors while decreasing runtime. 

The paper attracted interests. On the other hand, revisions
are recommended since several questions were raised that
would contribute to future development. 


----------------------------------------
Comments on Video Attachment:

[None found]

==> reviews/Review35725.txt <==
Reviewer 6 of IROS 2024 submission 1683

Comments to the author
======================

This paper presents a self-calibration method for extrinsic
parameters of multiple IMUs. The main interest of this
study is how to find an informative measurement subset from
all measurements without any groundtruth data. The proposed
method is an extension of an existing greedy algorithm and
reduces the worst computational cost from O(L^2Kp^2) to
O(LKp^2). The proposed method is validated by both the
simulated data with four IMUs and real recordings with two
IMUs. The paper seems to be well written, however, the
reviewer couldn't understand the details because he lacked
expertise in this area.

The reviewer leaves the following minor comments.
1. Description of the original algorithm
The paper introduces the original greedy algorithm in Sec.
III-A. This section is hard to understand. All the
equations are embedded into texts without align/eqnarray
environments, which significantly degrade readability. Some
equations overlap on adjacent lines.

Please explain why the Fisher information matrix can be
written as I (Dinfo, Dnew) = ...
It would be better to describe the derivation of the update
rules even in a rough manner.

Please also add the conceptual motivation for designing
this algorithm for better understanding.


2. The Motivation of the proposed algorithm
There is a description of the difference between the
proposed and original algorithms but no description of the
motivation for deriving the proposed algorithm. Please add
the motivation or weakness of the original algorithm.

==> reviews/Review35725_-__________.txt <==
The reviewer leaves the following minor comments.
1. Description of the original algorithm 
The paper introduces the original greedy algorithm in Sec.III-A. This section is hard to understand. All the equations are embedded into texts without align/eqnarray environments, which significantly degrade readability. Some equations overlap on adjacent lines. 
[done] - Please explain why the Fisher information matrix can be written as I (Dinfo, Dnew) = ... It would be better to describe the derivation of the update rules even in a rough manner.
[done] - Please also add the conceptual motivation for designing this algorithm for better understanding.

2. The Motivation of the proposed algorithm 
[done] There is a description of the difference between the proposed and original algorithms but no description of the motivation for deriving the proposed algorithm. Please add the motivation or weakness of the original algorithm.

==> reviews/Review45233.txt <==
Reviewer 9 of IROS 2024 submission 1683

Comments to the author
======================

This paper proposed a method for extrinsic self-calibration
for multiple IMUs, which is based on the "utility"
selection. There are some issues as following:
1. The calibration method is only for relative rotation q,
while that for relative position p is not found. What is
the reason? 
2. What is the form of Jacobian J? This is corresponding to
an estimation or optimization problem, what is it?
3. Fisher information matrix highly depends on the noise
level. What will IMU noise affect the matrix I? Therefore,
hierarchical noise level should be set for more
comprehensive evaluation.
4. Why choose two log functions as the computation of
utility, is this a previous work or the innovation of this
paper?
5. The selected measurements is a "sparse subset", how
sparse could it be, i.e., what is the size of the subset?
Though the ratio of the subset is provided, but question
is, what is the minimum number of this subset for effective
calculation?


==> reviews/Review45233_-__________.txt <==
[not true] 1. The calibration method is only for relative rotation q, while that for relative position p is not found. What is the reason?
[should I...?] 2. What is the form of Jacobian J? This is corresponding to an estimation or optimization problem, what is it?
[undo] 3. Fisher information matrix highly depends on the noise level. What will IMU noise affect the matrix I? Therefore, hierarchical noise level should be set for more comprehensive evaluation.
[done] 4. Why choose two log functions as the computation of utility, is this a previous work or the innovation of this paper?
[undo] 5. The selected measurements is a sparse subset? how sparse could it be, i.e., what is the size of the subset? Though the ratio of the subset is provided, but question is, what is the minimum number of this subset for effective calculation?


==> reviews/Review52063.txt <==
Reviewer 10 of IROS 2024 submission 1683

Comments to the author
======================

This study proposed an approach to multi-IMU extrinsic
calibration by selecting informative measurement subsets
with high utility. 
This is based on the hypothesis that utility is insensitive
to changes in the parameter estimate for many systems of
interest, 
suggesting that evaluating utility at some initial
parameter guess would yield equivalent results in practice.

It aims for reduced runtime and memory usage for
optimization.
The proposed algorithm reduced the measurement reprojection
errors while decreasing runtime in the experiments. 
It is unclear how the authors' hypothesis was developed. 
The core of the proposal is not clear. 
Additionally, the overall picture of the system is unclear
in the experiments, especially in hardwear experiment.

"Self-calibration, not bound to a predetermined trajectory,
naturally experiences measurements with varying "utility"."
""
It is not clear what the definition of "utility" is in this
study, even though it appears several times.

"we hypothesize that the measure of utility is
insensitive to changes in the parameter estimate and claim
that equivalent calibration results are obtained by
evaluating
utility only at some initial guess of the calibration
parameters."
Based on what did authors reach to this hypothesize?

In Section II, this section is related to work, but only a
few pieces of literature are presented. 
Additionally, each literature can be described briefly and
qualitatively.

"This is based on the
hypothesis that utility evaluation for measurements is
unaffected
by the specific choice of , thus not significantly
altering the choice of Dinfo or the calibration results."
Again, it is not clear on what basis the authors formulated
this hypothesis.

In Section III, "In this section, we first present the
greedy algorithm by
Maye et al. [14, 15] (Alg. 1), then present its adaptation,
by
evaluating utility at initial calibration parameters (Alg.
2)." 
It seems Alg. 2 is the proposed method, but it is not clear
how it is adapted. 
Authors could provide a brief description before delving
into details in later subsections.

In Sec.III-A,
Some parameters are not explicitly defined such as
Jacobian.

In Sec.III-B,
Although pseudo code is used, there are many equations in
the sentences. 
The authors can refer to the code and don't need to write
the same equations here. 
Instead, a brief explanation of execution would be better
to understand the algorithm. 

In Sec.III-C,
First, Section III seems to be the methodology section, but
subsection C appears to be pre-experiment. 
If so, the structure should be carefully considered for
better readability. 
In Table I, it is not possible to know which is Alg.1 or
Alg.2.

"Table VIII shows
the IMU reprojection error from the three methods across
trajectories, with significant differences (via t-test) in
bold
for the greedy methods."
It is not clear how significant it is from the table.

Minor:
In Fig.1, what does the orange background represent?

In Table III, what is baseline method?

==> reviews/Review52063_-__________.txt <==
[core]
- It is unclear how the authors' hypothesis was developed. The core of the proposal is not clear.
- "we hypothesize that the measure of utility is insensitive to changes in the parameter estimate and claim that equivalent calibration results are obtained by evaluating utility only at some initial guess of the calibration parameters." Based on what did authors reach to this hypothesize?
- "This is based on the hypothesis that utility evaluation for measurements is unaffected by the specific choice of initial guess, thus not significantly altering the choice of Dinfo or the calibration results." Again, it is not clear on what basis the authors formulated this hypothesis.

[style, definition] 
- Additionally, the overall picture of the system is unclear in the experiments, especially in hardware experiment.
- "Self-calibration, not bound to a predetermined trajectory, naturally experiences measurements with varying utility?" It is not clear what the definition of "utility" is in this study, even though it appears several times.
- In Section II, this section is related to work, but only a few pieces of literature are presented. Additionally, each literature can be described briefly and qualitatively.
- In Section III, "In this section, we first present the greedy algorithm by Maye et al. [14, 15] (Alg. 1), then present its adaptation, by evaluating utility at initial calibration parameters (Alg.2)." It seems Alg. 2 is the proposed method, but it is not clear how it is adapted. Authors could provide a brief description before delving into details in later subsections.
- In Sec.III-A, Some parameters are not explicitly defined such as Jacobian.
- In Sec.III-B, Although pseudo code is used, there are many equations in the sentences. The authors can refer to the code and don't need to write the same equations here. Instead, a brief explanation of execution would be better to understand the algorithm. 
- In Sec.III-C, First, Section III seems to be the methodology section, but subsection C appears to be pre-experiment. If so, the structure should be carefully considered for better readability. 
- In Table I, it is not possible to know which is Alg.1 or Alg.2.
- "Table VIII shows the IMU reprojection error from the three methods across trajectories, with significant differences (via t-test) in bold for the greedy methods." It is not clear how significant it is from the table.

Minor:
- In Fig.1, what does the orange background represent?
- In Table III, what is baseline method?

==> reviews/iThenticateScanResult.txt <==
IROS 2024 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at https://urldefense.com/v3/__http://www.crossref.org/crosscheck.html__;!!DZ3fjg!_sAdJ9J9cBtgzlA4pxzfyn_OWDl9ZQgPLgtZgBSdhilvd6Vl4QljnKvl6mVfC8UVgZbYIm0lysx7f9T-qmWZ7Cg$ .

Submission 1683 received a cumulative similarity score 20%.

For more information about the scan, log in at
https://urldefense.com/v3/__https://ras.papercept.net__;!!DZ3fjg!_sAdJ9J9cBtgzlA4pxzfyn_OWDl9ZQgPLgtZgBSdhilvd6Vl4QljnKvl6mVfC8UVgZbYIm0lysx7f9T-nn15ois$  with your PIN 241082 and password, enter your
IROS 2024 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 1683.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
